Modeling the measurement accuracy of pre-atmosphere velocities of meteoroids

Many existing optical meteor trajectory estimation methods use the approximation that the velocity of the meteor at the beginning of its luminous phase is equivalent to its velocity before atmospheric entry. Meteoroid kinetic energy loss prior to the luminous phase cannot be measured, but for some masses and entry geometries neglecting this loss may lead to non-negligible deceleration prior to thermal ablation. Using a numerical meteoroid ablation model, we simulate the kinematics of meteoroids beginning at 180 km with initial velocities ranging from 11 km/s to 71 km/s, and compare model velocities at the moment of detection to measurements. We validate the simulations by comparing the simulated luminous beginning heights with observed beginning heights of different populations of meteors detected with different optical systems. We find that most low-velocity meteoroids have a significant velocity difference of 100 m/s to 750 m/s (depending on meteoroid type, mass, and observation system). This systematic underestimate of meteoroid speeds also results in systematically lower semi-major axes for meteoroid orbits.

==> reviewers_comments.txt <==
All changes in the manuscript are denoted using boldface.


> 1. It was found that the needed velocity corrections depend on meteoroid 
> velocity, mass, density, and zenith angle. The mass dependency is, however, 
> described very roughly only by considering three different observational 
> systems. For each system the mass dependency is ignored and only the mean mass 
> for a given velocity is considered. But as it can be seen e.g. in Fig. 2, the 
> registered meteoroid masses for a given velocity can span three orders of 
> magnitude. Applying the same correction (from the Appendix) to all meteors of 
> the same velocity (e.g. from one shower) would not be correct. Ideally, the 
> correction formula (14) should contain also a dependence on meteor magnitude.

We have changed all graphs to velocity vs. peak magnitude, instead of the
zenith angle dependence as it seems to be only minor. We also kept the zenith 
angle in the updated correction function. The comments and the results are 
updated accordingly.

> 2. The velocity correction is defined in eq. (13) as the difference between the 
> initial meteor velocity and the meteoroid velocity at height 180 km. However, 
> as correctly shown in Fig. 6, meteoroid is accelerated by gravity. The relevant 
> correction would be therefore the difference between the meteor initial velocity 
> and the velocity for purely gravitational solution (i.e. with no atmosphere) at 
> the same height. The reason is that when meteoroid orbits are computed (by an 
> analytical formula or by numerical integration), the meteor velocity vector at 
> the beginning height is taken and the meteoroid motion is extrapolated backwards 
> considering gravitational forces. I therefore recommend the following procedure 
> (numerical values are given from the example shown in Fig. 2): Take velocity at 
> 180 km (20 km/s), compute the initial height (85.91 km) and initial velocity 
> (19.91 km/s), then compute no atmosphere solution and find the velocity at height 
> 85.91 km (say 20.02 km/s). The correction to be applied to the observed initial 
> speed is not 0.09 km/s but 0.11 km/s.

We have included the proposed change into the code and recomputed all values.
The description of the added procedure was given in section 5.

> 3. The corrections certainly depend on atmospheric density, which is known to be 
> variable at large altitudes depending on season, latitude, and current and past 
> solar activity. It would be interesting to see if the results are influenced by 
> these effects (for example if there are differences for meteors observed in 
> Brazil and Norway).

We have added a subsection in the Results section where were discuss the
influence of a changing atmosphere density.

> 4. In connection with model validation, it could be relevant to discuss the 
> paper Hajdukova et al. (2017), Meteoroid orbits from video meteors. The case 
> of the Geminid stream, Planetary and Space Science, 143, 89-98.

Thank you for the suggestion, we have added a paragraph where we discuss the 
paper.


> Minor comments
> --------------

> Equations (6), (7), and (12) are related but are presented in different forms. 
> For easier comparison I recommend to use a unified form, e.g.
> log m = A – B log V – C M – D log cos Z.

Changed.

> Section 6.2, 3rd paragraph: Note that Geminids were classified as intermediate 
> type B by Ceplecha.

A sentence added in section 6.2.

> Instead of the proceedings contribution Borovicka (2013a), it would be better 
> to refer to the final paper, Borovicka et al. (2014) Earth Moon and Planets, 113, 15-31.

Changed.
